Eye Tracker Accuracy: Quantitative Evaluation of the Invisible Eye Center Location

Purpose. We present a new method to evaluate the accuracy of an eye tracker based eye localization system. Measuring the accuracy of an eye tracker's primary intention, the estimated point of gaze, is usually done with volunteers and a set of fixation points used as ground truth. However, verifying the accuracy of the location estimate of a volunteer's eye center in 3D space is not easily possible. This is because the eye center is an intangible point hidden by the iris. Methods. We evaluate the eye location accuracy by using an eye phantom instead of eyes of volunteers. For this, we developed a testing stage with a realistic artificial eye and a corresponding kinematic model, which we trained with {\mu}CT data. This enables us to precisely evaluate the eye location estimate of an eye tracker. Results. We show that the proposed testing stage with the corresponding kinematic model is suitable for such a validation. Further, we evaluate a particular eye tracker based navigation system and show that this system is able to successfully determine the eye center with sub-millimeter accuracy. Conclusions. We show the suitability of the evaluated eye tracker for eye interventions, using the proposed testing stage and the corresponding kinematic model. The results further enable specific enhancement of the navigation system to potentially get even better results.

==> Results1.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=0.231\figurewidth,
at={(0\figurewidth,0\figurewidth)},
scale only axis,
xmin=3.52360693229546,
xmax=12.9048747848021,
xlabel={X [mm]},
ymin=4.57768165885046,
ymax=6.742773,
ylabel={Y [mm]},
axis background/.style={fill=white},
title style={font=\bfseries},
title={Point c Location},
axis x line*=bottom,
axis y line*=left
]
\addplot [color=black,only marks,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
3.52360693229546	5.69736243273919\\
5.86703144060211	5.65836358085127\\
8.21891233309522	5.61943236265082\\
10.5678069470034	5.58040953811954\\
12.9048747848021	5.54296403781996\\
10.2597694114314	5.60665015282915\\
9.24896601985971	5.61094692332065\\
8.24357611409494	5.6184161488981\\
7.23337872499353	5.62590458787745\\
6.22796310052835	5.63549614424573\\
8.15833420536284	4.57768165885046\\
8.20286132543059	5.09253606555359\\
8.24804238529796	5.60792550503517\\
8.25564567046543	6.14275330853264\\
8.25834766150727	6.67002788576927\\
10.1483946749061	5.6286496464162\\
9.40683773254543	5.61562604812905\\
8.25695717497396	5.60798150749691\\
6.76198587123191	5.63418544126666\\
5.31448793438689	5.67275555150084\\
};
\addplot [color=white!30!black,only marks,mark=x,mark options={solid},forget plot]
  table[row sep=crcr]{%
3.595057	5.760726\\
5.74712	5.734072\\
7.899182	5.707418\\
10.051245	5.680764\\
12.203308	5.654109\\
10.407977	5.688352\\
9.15358	5.697885\\
7.899182	5.707418\\
6.644785	5.716951\\
5.390388	5.726483\\
8.021689	4.698925\\
7.949088	5.197868\\
7.899182	5.707418\\
7.872353	6.223696\\
7.868805	6.742773\\
10.212468	5.683974\\
9.171274	5.694688\\
7.899182	5.707418\\
6.550644	5.72056\\
5.314582	5.732327\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
3.595057	5.760726\\
3.52360693229546	5.69736243273919\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
5.74712	5.734072\\
5.86703144060211	5.65836358085127\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
8.21891233309522	5.61943236265082\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
10.051245	5.680764\\
10.5678069470034	5.58040953811954\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
12.203308	5.654109\\
12.9048747848021	5.54296403781996\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
10.407977	5.688352\\
10.2597694114314	5.60665015282915\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
9.15358	5.697885\\
9.24896601985971	5.61094692332065\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
8.24357611409494	5.6184161488981\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
6.644785	5.716951\\
7.23337872499353	5.62590458787745\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
5.390388	5.726483\\
6.22796310052835	5.63549614424573\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
8.021689	4.698925\\
8.15833420536284	4.57768165885046\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.949088	5.197868\\
8.20286132543059	5.09253606555359\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
8.24804238529796	5.60792550503517\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.872353	6.223696\\
8.25564567046543	6.14275330853264\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.868805	6.742773\\
8.25834766150727	6.67002788576927\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
10.212468	5.683974\\
10.1483946749061	5.6286496464162\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
9.171274	5.694688\\
9.40683773254543	5.61562604812905\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
8.25695717497396	5.60798150749691\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
6.550644	5.72056\\
6.76198587123191	5.63418544126666\\
};
\addplot [color=gray,solid,forget plot]
  table[row sep=crcr]{%
5.314582	5.732327\\
5.31448793438689	5.67275555150084\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
3.595057	5.760726\\
5.74712	5.734072\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
5.74712	5.734072\\
7.899182	5.707418\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
10.051245	5.680764\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
10.051245	5.680764\\
12.203308	5.654109\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
10.407977	5.688352\\
9.15358	5.697885\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
9.15358	5.697885\\
7.899182	5.707418\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
6.644785	5.716951\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
6.644785	5.716951\\
5.390388	5.726483\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
8.021689	4.698925\\
7.949088	5.197868\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
7.949088	5.197868\\
7.899182	5.707418\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
7.872353	6.223696\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
7.872353	6.223696\\
7.868805	6.742773\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
10.212468	5.683974\\
9.171274	5.694688\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
9.171274	5.694688\\
7.899182	5.707418\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
7.899182	5.707418\\
6.550644	5.72056\\
};
\addplot [color=white!40!black,dotted,forget plot]
  table[row sep=crcr]{%
6.550644	5.72056\\
5.314582	5.732327\\
};
\end{axis}
\end{tikzpicture}%

==> Results2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.722\figurewidth,
height=0.75\figurewidth,
at={(0\figurewidth,0\figurewidth)},
scale only axis,
plot box ratio=4.333 1 4.503,
xmin=3.52360693229546,
xmax=12.9048747848021,
xlabel={X [mm]},
ymin=4.57768165885046,
ymax=6.742773,
ylabel={Y [mm]},
zmin=-0.962673870454455,
zmax=8.787435,
zlabel={Z [mm]},
view={180}{0},
axis background/.style={fill=white},
title style={font=\bfseries},
title={Point c Location},
axis x line*=bottom,
axis y line*=left,
axis z line*=left
]
\addplot3 [color=black,only marks,mark=o,mark options={solid}]
 table[row sep=crcr] {%
3.52360693229546	5.69736243273919	6.67015163608295\\
5.86703144060211	5.65836358085127	5.26221992342923\\
8.21891233309522	5.61943236265082	3.84953006520733\\
10.5678069470034	5.58040953811954	2.44189047248494\\
12.9048747848021	5.54296403781996	1.02644441435032\\
10.2597694114314	5.60665015282915	8.67517334347533\\
9.24896601985971	5.61094692332065	6.2493267119123\\
8.24357611409494	5.6184161488981	3.8484567006959\\
7.23337872499353	5.62590458787745	1.44970979595781\\
6.22796310052835	5.63549614424573	-0.962673870454455\\
8.15833420536284	4.57768165885046	4.26469674522233\\
8.20286132543059	5.09253606555359	4.02192410445358\\
8.24804238529796	5.60792550503517	3.84811615702553\\
8.25564567046543	6.14275330853264	3.85047318201807\\
8.25834766150727	6.67002788576927	3.93776018367761\\
10.1483946749061	5.6286496464162	6.12273761169927\\
9.40683773254543	5.61562604812905	4.89670691456631\\
8.25695717497396	5.60798150749691	3.84331856259466\\
6.76198587123191	5.63418544126666	3.61614836483972\\
5.31448793438689	5.67275555150084	3.7688468947367\\
};
 \addplot3 [color=white!30!black,only marks,mark=x,mark options={solid}]
 table[row sep=crcr] {%
3.595057	5.760726	7.006386\\
5.74712	5.734072	5.734413\\
7.899182	5.707418	4.46244\\
10.051245	5.680764	3.190466\\
12.203308	5.654109	1.918493\\
10.407977	5.688352	8.787435\\
9.15358	5.697885	6.624937\\
7.899182	5.707418	4.46244\\
6.644785	5.716951	2.299942\\
5.390388	5.726483	0.137444\\
8.021689	4.698925	4.672236\\
7.949088	5.197868	4.548472\\
7.899182	5.707418	4.46244\\
7.872353	6.223696	4.414794\\
7.868805	6.742773	4.405897\\
10.212468	5.683974	5.736165\\
9.171274	5.694688	5.051242\\
7.899182	5.707418	4.46244\\
6.550644	5.72056	4.079895\\
5.314582	5.732327	3.920743\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
3.595057	5.760726	7.006386\\
3.52360693229546	5.69736243273919	6.67015163608295\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
5.74712	5.734072	5.734413\\
5.86703144060211	5.65836358085127	5.26221992342923\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
8.21891233309522	5.61943236265082	3.84953006520733\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
10.051245	5.680764	3.190466\\
10.5678069470034	5.58040953811954	2.44189047248494\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
12.203308	5.654109	1.918493\\
12.9048747848021	5.54296403781996	1.02644441435032\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
10.407977	5.688352	8.787435\\
10.2597694114314	5.60665015282915	8.67517334347533\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
9.15358	5.697885	6.624937\\
9.24896601985971	5.61094692332065	6.2493267119123\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
8.24357611409494	5.6184161488981	3.8484567006959\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
6.644785	5.716951	2.299942\\
7.23337872499353	5.62590458787745	1.44970979595781\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
5.390388	5.726483	0.137444\\
6.22796310052835	5.63549614424573	-0.962673870454455\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
8.021689	4.698925	4.672236\\
8.15833420536284	4.57768165885046	4.26469674522233\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.949088	5.197868	4.548472\\
8.20286132543059	5.09253606555359	4.02192410445358\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
8.24804238529796	5.60792550503517	3.84811615702553\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.872353	6.223696	4.414794\\
8.25564567046543	6.14275330853264	3.85047318201807\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.868805	6.742773	4.405897\\
8.25834766150727	6.67002788576927	3.93776018367761\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
10.212468	5.683974	5.736165\\
10.1483946749061	5.6286496464162	6.12273761169927\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
9.171274	5.694688	5.051242\\
9.40683773254543	5.61562604812905	4.89670691456631\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
8.25695717497396	5.60798150749691	3.84331856259466\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
6.550644	5.72056	4.079895\\
6.76198587123191	5.63418544126666	3.61614836483972\\
};
 \addplot3 [color=gray,solid]
 table[row sep=crcr] {%
5.314582	5.732327	3.920743\\
5.31448793438689	5.67275555150084	3.7688468947367\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
3.595057	5.760726	7.006386\\
5.74712	5.734072	5.734413\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
5.74712	5.734072	5.734413\\
7.899182	5.707418	4.46244\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
10.051245	5.680764	3.190466\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
10.051245	5.680764	3.190466\\
12.203308	5.654109	1.918493\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
10.407977	5.688352	8.787435\\
9.15358	5.697885	6.624937\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
9.15358	5.697885	6.624937\\
7.899182	5.707418	4.46244\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
6.644785	5.716951	2.299942\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
6.644785	5.716951	2.299942\\
5.390388	5.726483	0.137444\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
8.021689	4.698925	4.672236\\
7.949088	5.197868	4.548472\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
7.949088	5.197868	4.548472\\
7.899182	5.707418	4.46244\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
7.872353	6.223696	4.414794\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
7.872353	6.223696	4.414794\\
7.868805	6.742773	4.405897\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
10.212468	5.683974	5.736165\\
9.171274	5.694688	5.051242\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
9.171274	5.694688	5.051242\\
7.899182	5.707418	4.46244\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
7.899182	5.707418	4.46244\\
6.550644	5.72056	4.079895\\
};
 \addplot3 [color=white!40!black,dotted]
 table[row sep=crcr] {%
6.550644	5.72056	4.079895\\
5.314582	5.732327	3.920743\\
};
 \end{axis}
\end{tikzpicture}%
